End-to-end Autoencoder for Superchannel Transceivers with Hardware Impairment

We propose an end-to-end learning-based approach for superchannel systems impaired by non-ideal hardware component. Our system achieves up to 60% SER reduction and up to 50% guard band reduction compared with the considered baseline scheme.

==> Figures/Data/learned_fr.txt <==
-2 0.00667386424643048
-1.98 0.00180384809276117
-1.96 0.00628808872711326
-1.94 0.00896318376345438
-1.92 0.0142751446633298
-1.9 0.00430117353645391
-1.88 0.0101183432017827
-1.86 0.0108682772967622
-1.84 0.00441004067617363
-1.82 0.00439992311814758
-1.8 0.00591112525028608
-1.78 0.007639594865789
-1.76 0.00651199961331571
-1.74 0.00130347046548346
-1.72 0.00679935416240485
-1.7 0.00347937910601359
-1.68 0.00605044364285866
-1.66 0.00779199231536729
-1.64 0.00800924293645489
-1.62 0.0115648650203991
-1.6 0.00169894971242752
-1.58 0.00655704350006036
-1.56 0.00753572833320595
-1.54 0.00488007153013786
-1.52 0.00820857021702534
-1.5 0.00630692768893552
-1.48 0.00201011756945744
-1.46 0.0116770509397246
-1.44 0.00245512601137901
-1.42 0.00874060702686531
-1.4 0.00485113802586669
-1.38 0.00627555969574226
-1.36 0.00917781620021691
-1.34 0.00563201032921494
-1.32 0.0065681227202631
-1.3 0.00818505519786345
-1.28 0.00460240812460276
-1.26 0.007747967943736
-1.24 0.0059028843252322
-1.22 0.00845503967328719
-1.2 0.0116124405282866
-1.18 0.0109930497410441
-1.16 0.00430958736685492
-1.14 0.00235818867684523
-1.12 0.0122521166346673
-1.1 0.00914268446026768
-1.08 0.0217211956421678
-1.06 0.0511423024910818
-1.04 0.194879478569493
-1.02 0.671446727929525
-1 1.08698330933777
-0.98 1.40584848635125
-0.96 1.50668067878766
-0.94 1.44382820126993
-0.92 1.41684714399517
-0.9 1.40971941135111
-0.88 1.40813898684095
-0.86 1.40728807073284
-0.84 1.40469741324037
-0.82 1.40454733213175
-0.8 1.40978924897093
-0.78 1.40808717795009
-0.76 1.41285400944468
-0.74 1.41073147506567
-0.72 1.40855872333065
-0.7 1.41030951361758
-0.68 1.40446171656443
-0.66 1.40701360838033
-0.64 1.40651176363874
-0.62 1.41037548887358
-0.6 1.41298319168732
-0.58 1.41042818224423
-0.56 1.4163508267206
-0.54 1.40633162067939
-0.52 1.41076495142068
-0.5 1.41767166455463
-0.48 1.41195385008009
-0.46 1.41476899900606
-0.44 1.41377863896975
-0.42 1.40960969452998
-0.4 1.40973918968453
-0.38 1.41390143232765
-0.36 1.40952257522269
-0.34 1.40347183855736
-0.32 1.39912642062335
-0.3 1.41625362670222
-0.28 1.41455319179299
-0.26 1.41167879693314
-0.24 1.41613556862764
-0.22 1.40338386704441
-0.2 1.42354635220051
-0.18 1.40139729944588
-0.16 1.41491849220061
-0.14 1.41392577348769
-0.12 1.40794338158486
-0.0999999999999999 1.41108681204713
-0.0800000000000001 1.41862349232121
-0.0600000000000001 1.41187893807045
-0.04 1.40894923431113
-0.02 1.40507676565314
0 1.40260637675124
0.02 1.40507676565314
0.04 1.40894923431113
0.0600000000000001 1.41187893807045
0.0800000000000001 1.41862349232121
0.1 1.41108681204713
0.12 1.40794338158486
0.14 1.41392577348769
0.16 1.41491849220061
0.18 1.40139729944588
0.2 1.42354635220051
0.22 1.40338386704441
0.24 1.41613556862764
0.26 1.41167879693314
0.28 1.41455319179299
0.3 1.41625362670222
0.32 1.39912642062335
0.34 1.40347183855736
0.36 1.40952257522269
0.38 1.41390143232765
0.4 1.40973918968453
0.42 1.40960969452998
0.44 1.41377863896975
0.46 1.41476899900606
0.48 1.41195385008009
0.5 1.41767166455464
0.52 1.41076495142068
0.54 1.40633162067939
0.56 1.4163508267206
0.58 1.41042818224423
0.6 1.41298319168732
0.62 1.41037548887358
0.64 1.40651176363873
0.66 1.40701360838033
0.68 1.40446171656443
0.7 1.41030951361758
0.72 1.40855872333065
0.74 1.41073147506567
0.76 1.41285400944468
0.78 1.40808717795009
0.8 1.40978924897093
0.82 1.40454733213175
0.84 1.40469741324037
0.86 1.40728807073284
0.88 1.40813898684095
0.9 1.40971941135111
0.92 1.41684714399517
0.94 1.44382820126993
0.96 1.50668067878766
0.98 1.40584848635125
1 1.08698330933777
1.02 0.671446727929525
1.04 0.194879478569493
1.06 0.051142302491082
1.08 0.0217211956421678
1.1 0.00914268446026765
1.12 0.0122521166346674
1.14 0.00235818867684523
1.16 0.00430958736685491
1.18 0.0109930497410441
1.2 0.0116124405282866
1.22 0.00845503967328729
1.24 0.0059028843252319
1.26 0.007747967943736
1.28 0.00460240812460258
1.3 0.00818505519786341
1.32 0.0065681227202631
1.34 0.00563201032921482
1.36 0.00917781620021682
1.38 0.00627555969574226
1.4 0.0048511380258666
1.42 0.00874060702686528
1.44 0.00245512601137901
1.46 0.0116770509397246
1.48 0.00201011756945729
1.5 0.00630692768893552
1.52 0.00820857021702532
1.54 0.00488007153013776
1.56 0.00753572833320595
1.58 0.00655704350006047
1.6 0.00169894971242749
1.62 0.0115648650203991
1.64 0.00800924293645474
1.66 0.00779199231536729
1.68 0.00605044364285866
1.7 0.0034793791060135
1.72 0.00679935416240479
1.74 0.00130347046548346
1.76 0.00651199961331572
1.78 0.00763959486578896
1.8 0.00591112525028608
1.82 0.00439992311814754
1.84 0.00441004067617359
1.86 0.0108682772967622
1.88 0.0101183432017827
1.9 0.00430117353645375
1.92 0.0142751446633298
1.94 0.0089631837634545
1.96 0.00628808872711315
1.98 0.00180384809276117
2 0.00667386424643056

==> Figures/Data/learned_fr_1.05.txt <==
-2 0.00104407811387657
-1.98 0.00524174288249221
-1.96 0.00555642725709762
-1.94 0.0036076288644841
-1.92 0.00501340091320699
-1.9 0.0013776182862458
-1.88 0.00271624652677174
-1.86 0.0009652817993127
-1.84 0.00481729757503242
-1.82 0.00160404972278264
-1.8 0.00559104688415602
-1.78 0.00293785568512244
-1.76 0.00647778274098089
-1.74 0.00289075726980524
-1.72 0.00318413099856257
-1.7 0.00356668894011971
-1.68 0.0055151762473754
-1.66 0.00348805343135999
-1.64 0.000840140927498858
-1.62 0.00379035043399853
-1.6 0.00201246237518038
-1.58 0.00177768276790823
-1.56 0.00297532703120057
-1.54 0.00781432293247183
-1.52 0.000711193390313545
-1.5 0.00389733662467417
-1.48 0.0025588984212881
-1.46 0.00593680762635375
-1.44 0.00327726773001887
-1.42 0.00403598534804261
-1.4 0.00691087076414538
-1.38 0.00309830499526559
-1.36 0.00342635646920199
-1.34 0.00558795714325247
-1.32 0.00222337889166986
-1.3 0.00530560970667548
-1.28 0.00160083809276262
-1.26 0.00291311311295576
-1.24 0.000624505597474767
-1.22 0.00297684329890434
-1.2 0.00288580937275771
-1.18 0.00259638150931965
-1.16 0.00533147957633986
-1.14 0.000524528744659474
-1.12 0.00112409749652703
-1.1 0.00580428622859697
-1.08 0.0214305835645031
-1.06 0.0761120187685258
-1.04 0.184643135062199
-1.02 0.566673492663174
-1 1.12482933298704
-0.98 1.4537974301695
-0.96 1.49010484259882
-0.94 1.4376543352791
-0.92 1.41514950458389
-0.9 1.40060025487685
-0.88 1.40467364815712
-0.86 1.40050555136523
-0.84 1.4080580554523
-0.82 1.40633112950378
-0.8 1.40636839945459
-0.78 1.4078617121473
-0.76 1.40867815527908
-0.74 1.41341331100735
-0.72 1.41038058730648
-0.7 1.41120091100294
-0.68 1.4105471280624
-0.66 1.40927231317229
-0.64 1.40749520084446
-0.62 1.41031407141636
-0.6 1.4107517611362
-0.58 1.41152115427277
-0.56 1.41413453005534
-0.54 1.41098347754187
-0.52 1.4120397909329
-0.5 1.4117759327302
-0.48 1.40878577684031
-0.46 1.40647824968577
-0.44 1.40820181921469
-0.42 1.41343721482455
-0.4 1.4087169098584
-0.38 1.40611341817101
-0.36 1.41405608249783
-0.34 1.41636431811973
-0.32 1.41037631776733
-0.3 1.40994404114352
-0.28 1.4089722699142
-0.26 1.40944240068605
-0.24 1.40676304322984
-0.22 1.41378421006906
-0.2 1.41413461084636
-0.18 1.41139738026213
-0.16 1.41254706248921
-0.14 1.4043226824264
-0.12 1.41834263460205
-0.0999999999999999 1.41065138979346
-0.0800000000000001 1.41225049246393
-0.0600000000000001 1.41311837175395
-0.04 1.41278314122462
-0.02 1.41458779598338
0 1.41214268786325
0.02 1.41458779598338
0.04 1.41278314122462
0.0600000000000001 1.41311837175395
0.0800000000000001 1.41225049246393
0.1 1.41065138979346
0.12 1.41834263460205
0.14 1.4043226824264
0.16 1.41254706248921
0.18 1.41139738026213
0.2 1.41413461084636
0.22 1.41378421006906
0.24 1.40676304322984
0.26 1.40944240068605
0.28 1.4089722699142
0.3 1.40994404114352
0.32 1.41037631776733
0.34 1.41636431811973
0.36 1.41405608249783
0.38 1.40611341817101
0.4 1.4087169098584
0.42 1.41343721482455
0.44 1.40820181921469
0.46 1.40647824968577
0.48 1.40878577684031
0.5 1.4117759327302
0.52 1.4120397909329
0.54 1.41098347754187
0.56 1.41413453005534
0.58 1.41152115427277
0.6 1.4107517611362
0.62 1.41031407141636
0.64 1.40749520084446
0.66 1.40927231317229
0.68 1.4105471280624
0.7 1.41120091100294
0.72 1.41038058730648
0.74 1.41341331100735
0.76 1.40867815527908
0.78 1.4078617121473
0.8 1.40636839945459
0.82 1.40633112950378
0.84 1.4080580554523
0.86 1.40050555136523
0.88 1.40467364815712
0.9 1.40060025487685
0.92 1.41514950458389
0.94 1.4376543352791
0.96 1.49010484259882
0.98 1.4537974301695
1 1.12482933298704
1.02 0.566673492663174
1.04 0.184643135062199
1.06 0.0761120187685259
1.08 0.0214305835645031
1.1 0.00580428622859695
1.12 0.00112409749652723
1.14 0.000524528744659474
1.16 0.00533147957633996
1.18 0.00259638150931963
1.2 0.00288580937275771
1.22 0.00297684329890431
1.24 0.000624505597474611
1.26 0.00291311311295576
1.28 0.00160083809276279
1.3 0.00530560970667553
1.32 0.00222337889166986
1.34 0.0055879571432526
1.36 0.00342635646920194
1.38 0.00309830499526559
1.4 0.0069108707641455
1.42 0.00403598534804248
1.44 0.00327726773001887
1.46 0.00593680762635377
1.48 0.00255889842128814
1.5 0.00389733662467417
1.52 0.000711193390313623
1.54 0.00781432293247185
1.56 0.00297532703120057
1.58 0.00177768276790822
1.6 0.00201246237518021
1.62 0.00379035043399853
1.64 0.000840140927498838
1.66 0.00348805343135997
1.68 0.0055151762473754
1.7 0.00356668894011966
1.72 0.00318413099856246
1.74 0.00289075726980524
1.76 0.00647778274098092
1.78 0.00293785568512251
1.8 0.00559104688415602
1.82 0.00160404972278281
1.84 0.00481729757503246
1.86 0.0009652817993127
1.88 0.00271624652677169
1.9 0.00137761828624584
1.92 0.00501340091320699
1.94 0.00360762886448412
1.96 0.0055564272570977
1.98 0.00524174288249221
2 0.00104407811387661

-2 1.41695973546954
-1.97962962962963 1.41107654527306
-1.95925925925926 1.40604398287567
-1.93888888888889 1.41475591010289
-1.91851851851852 1.41021098987035
-1.89814814814815 1.41703260318901
-1.87777777777778 1.40814376251692
-1.85740740740741 1.40861442168788
-1.83703703703704 1.40882603155069
-1.81666666666667 1.40994981941562
-1.7962962962963 1.40935067955399
-1.77592592592593 1.4136459664422
-1.75555555555556 1.4166394172489
-1.73518518518519 1.40949483047491
-1.71481481481481 1.40577133419764
-1.69444444444444 1.41253960219013
-1.67407407407407 1.41112304313936
-1.6537037037037 1.40642927614566
-1.63333333333333 1.40751904915246
-1.61296296296296 1.41038462433939
-1.59259259259259 1.41252885853459
-1.57222222222222 1.41095509834438
-1.55185185185185 1.41268459482609
-1.53148148148148 1.41354596630713
-1.51111111111111 1.41021343281768
-1.49074074074074 1.41135949609402
-1.47037037037037 1.40826432754105
-1.45 1.40826776917421
-1.42962962962963 1.40994748012775
-1.40925925925926 1.41126074124844
-1.38888888888889 1.41037009436981
-1.36851851851852 1.41210871840611
-1.34814814814815 1.41190136745508
-1.32777777777778 1.40688679448591
-1.30740740740741 1.40839677715289
-1.28703703703704 1.40450489800396
-1.26666666666667 1.40940106404772
-1.2462962962963 1.40275728535724
-1.22592592592593 1.40302409579919
-1.20555555555556 1.40210639003361
-1.18518518518519 1.40601654492814
-1.16481481481481 1.42512672686093
-1.14444444444444 1.4629144625447
-1.12407407407407 1.49777824386564
-1.1037037037037 1.32287556723348
-1.08333333333333 0.838714316242205
-1.06296296296296 0.323075190384168
-1.04259259259259 0.107386898748495
-1.02222222222222 0.0447742414471813
-1.00185185185185 0.00889391314962427
-0.981481481481481 0.00351793099797618
-0.961111111111111 0.0016162149009776
-0.940740740740741 0.00259860051260428
-0.92037037037037 0.00258883973208795
-0.9 0.00386892862163093

0.9 0.00386892862163087
0.92037037037037 0.00258883973208783
0.940740740740741 0.00259860051260428
0.961111111111111 0.00161621490097757
0.981481481481482 0.00351793099797632
1.00185185185185 0.00889391314962427
1.02222222222222 0.0447742414471816
1.04259259259259 0.107386898748495
1.06296296296296 0.323075190384168
1.08333333333333 0.838714316242205
1.1037037037037 1.32287556723348
1.12407407407407 1.49777824386564
1.14444444444444 1.4629144625447
1.16481481481481 1.42512672686093
1.18518518518519 1.40601654492814
1.20555555555556 1.40210639003361
1.22592592592593 1.40302409579919
1.2462962962963 1.40275728535724
1.26666666666667 1.40940106404772
1.28703703703704 1.40450489800396
1.30740740740741 1.40839677715289
1.32777777777778 1.40688679448591
1.34814814814815 1.41190136745508
1.36851851851852 1.41210871840611
1.38888888888889 1.41037009436981
1.40925925925926 1.41126074124844
1.42962962962963 1.40994748012775
1.45 1.40826776917421
1.47037037037037 1.40826432754105
1.49074074074074 1.41135949609402
1.51111111111111 1.41021343281768
1.53148148148148 1.41354596630713
1.55185185185185 1.41268459482609
1.57222222222222 1.41095509834438
1.59259259259259 1.41252885853459
1.61296296296296 1.41038462433939
1.63333333333333 1.40751904915246
1.6537037037037 1.40642927614566
1.67407407407407 1.41112304313936
1.69444444444444 1.41253960219013
1.71481481481481 1.40577133419764
1.73518518518519 1.40949483047491
1.75555555555556 1.4166394172489
1.77592592592593 1.4136459664422
1.7962962962963 1.40935067955399
1.81666666666667 1.40994981941562
1.83703703703704 1.40882603155069
1.85740740740741 1.40861442168788
1.87777777777778 1.40814376251692
1.89814814814815 1.41703260318901
1.91851851851852 1.41021098987035
1.93888888888889 1.41475591010289
1.95925925925926 1.40604398287567
1.97962962962963 1.41107654527306
2 1.41695973546954

==> Figures/Data/learned_fr_single.txt <==
-2 0.240790982523401
-1.98 0.245006692048944
-1.96 0.243519942154542
-1.94 0.235061557194624
-1.92 0.230993431688147
-1.9 0.221826556954539
-1.88 0.244498372703819
-1.86 0.241289433961295
-1.84 0.246960487097618
-1.82 0.248997824698122
-1.8 0.249945786785512
-1.78 0.248734789879953
-1.76 0.256731872892152
-1.74 0.251622422567971
-1.72 0.26603097700225
-1.7 0.269221517229171
-1.68 0.263759109266882
-1.66 0.261760887436095
-1.64 0.270287997518554
-1.62 0.272599419111178
-1.6 0.277905798624878
-1.58 0.285511214280952
-1.56 0.283350639805198
-1.54 0.297692057472194
-1.52 0.295203118603889
-1.5 0.280255036143104
-1.48 0.294866535964255
-1.46 0.301591754903677
-1.44 0.31218630677783
-1.42 0.319242875334195
-1.4 0.317116016128605
-1.38 0.328859168341646
-1.36 0.329210869251859
-1.34 0.33711808132557
-1.32 0.335277318156605
-1.3 0.340836597431801
-1.28 0.336538086764538
-1.26 0.352153306198065
-1.24 0.356780463546367
-1.22 0.354019282207972
-1.2 0.369526629619019
-1.18 0.363122640693991
-1.16 0.378904651133143
-1.14 0.391149281351199
-1.12 0.38803103625727
-1.1 0.439323545461828
-1.08 0.512326172710363
-1.06 0.609206895221624
-1.04 0.727976475174171
-1.02 0.8315707608891
-1 1.01036004343468
-0.98 1.12489808323627
-0.96 1.19465229260594
-0.94 1.27057902262805
-0.92 1.3309449333741
-0.9 1.37939995650198
-0.88 1.38232587968325
-0.86 1.38256393230392
-0.84 1.38295174760734
-0.82 1.38335466741885
-0.8 1.38566423700048
-0.78 1.38420569256697
-0.76 1.38457095037934
-0.74 1.38495900364721
-0.72 1.38402486342156
-0.7 1.38478848317029
-0.68 1.38487105715308
-0.66 1.3845533868679
-0.64 1.38304735128295
-0.62 1.38441083317152
-0.6 1.38498539417875
-0.58 1.38563258430147
-0.56 1.38713786160341
-0.54 1.38581360251955
-0.52 1.38369733448279
-0.5 1.38774747958479
-0.48 1.38517274200221
-0.46 1.3861430379715
-0.44 1.38649120315363
-0.42 1.38665330875413
-0.4 1.38590195009394
-0.38 1.38700537138591
-0.36 1.38601013837321
-0.34 1.38750114912675
-0.32 1.38695383494481
-0.3 1.38633112480927
-0.28 1.38679638755192
-0.26 1.38637836335698
-0.24 1.38793833383453
-0.22 1.38769911375441
-0.2 1.38709226375591
-0.18 1.38821141960128
-0.16 1.38535915196383
-0.14 1.38773999124649
-0.12 1.38930340499182
-0.0999999999999999 1.38730145833123
-0.0800000000000001 1.38691166548733
-0.0600000000000001 1.3854967528277
-0.04 1.38671540436266
-0.02 1.38556096550518
0 1.38568247988405
0.02 1.38556096550518
0.04 1.38671540436266
0.0600000000000001 1.3854967528277
0.0800000000000001 1.38691166548733
0.1 1.38730145833123
0.12 1.38930340499182
0.14 1.38773999124649
0.16 1.38535915196383
0.18 1.38821141960128
0.2 1.38709226375591
0.22 1.38769911375441
0.24 1.38793833383453
0.26 1.38637836335698
0.28 1.38679638755192
0.3 1.38633112480927
0.32 1.38695383494481
0.34 1.38750114912675
0.36 1.38601013837321
0.38 1.38700537138591
0.4 1.38590195009394
0.42 1.38665330875413
0.44 1.38649120315363
0.46 1.3861430379715
0.48 1.38517274200221
0.5 1.38774747958479
0.52 1.3836973344828
0.54 1.38581360251955
0.56 1.38713786160341
0.58 1.38563258430147
0.6 1.38498539417875
0.62 1.38441083317152
0.64 1.38304735128295
0.66 1.3845533868679
0.68 1.38487105715308
0.7 1.38478848317029
0.72 1.38402486342156
0.74 1.38495900364721
0.76 1.38457095037934
0.78 1.38420569256697
0.8 1.38566423700048
0.82 1.38335466741885
0.84 1.38295174760734
0.86 1.38256393230392
0.88 1.38232587968325
0.9 1.37939995650198
0.92 1.3309449333741
0.94 1.27057902262805
0.96 1.19465229260594
0.98 1.12489808323627
1 1.01036004343468
1.02 0.8315707608891
1.04 0.727976475174171
1.06 0.609206895221624
1.08 0.512326172710363
1.1 0.439323545461828
1.12 0.38803103625727
1.14 0.391149281351199
1.16 0.378904651133143
1.18 0.36312264069399
1.2 0.369526629619019
1.22 0.354019282207972
1.24 0.356780463546367
1.26 0.352153306198065
1.28 0.336538086764538
1.3 0.3408365974318
1.32 0.335277318156605
1.34 0.33711808132557
1.36 0.329210869251859
1.38 0.328859168341646
1.4 0.317116016128605
1.42 0.319242875334195
1.44 0.31218630677783
1.46 0.301591754903677
1.48 0.294866535964254
1.5 0.280255036143104
1.52 0.295203118603889
1.54 0.297692057472194
1.56 0.283350639805198
1.58 0.285511214280952
1.6 0.277905798624878
1.62 0.272599419111178
1.64 0.270287997518554
1.66 0.261760887436095
1.68 0.263759109266882
1.7 0.269221517229171
1.72 0.266030977002249
1.74 0.251622422567971
1.76 0.256731872892152
1.78 0.248734789879953
1.8 0.249945786785512
1.82 0.248997824698123
1.84 0.246960487097618
1.86 0.241289433961295
1.88 0.24449837270382
1.9 0.221826556954539
1.92 0.230993431688147
1.94 0.235061557194625
1.96 0.243519942154542
1.98 0.245006692048944
2 0.240790982523401

==> Figures/Data/rrc_1.05.txt <==
-2 1.41424695562114
-1.97962962962963 1.41417947951585
-1.95925925925926 1.41425300258655
-1.93888888888889 1.41417331225755
-1.91851851851852 1.41425930699273
-1.89814814814815 1.41416685287318
-1.87777777777778 1.41426594032077
-1.85740740740741 1.41416002532225
-1.83703703703704 1.41427298388854
-1.81666666666667 1.4141527422013
-1.7962962962963 1.41428053210117
-1.77592592592593 1.41414490105823
-1.75555555555556 1.41428869665777
-1.73518518518519 1.41413637956116
-1.71481481481481 1.41429761213257
-1.69444444444444 1.41412702901333
-1.67407407407407 1.41430744355347
-1.6537037037037 1.41411666544639
-1.63333333333333 1.41431839693025
-1.61296296296296 1.41410505710159
-1.59259259259259 1.41433073423123
-1.57222222222222 1.41409190639879
-1.55185185185185 1.41434479523666
-1.53148148148148 1.41407682326368
-1.51111111111111 1.41436103033632
-1.49074074074074 1.41405928448054
-1.47037037037037 1.41438005132597
-1.45 1.41403856965431
-1.42962962962963 1.4144027128747
-1.40925925925926 1.41401365661939
-1.38888888888889 1.41443024795934
-1.36851851851852 1.41398304489678
-1.34814814814815 1.41446449835949
-1.32777777777778 1.4139444581446
-1.30740740740741 1.41450828105798
-1.28703703703704 1.41389446595201
-1.26666666666667 1.41456546422187
-1.2462962962963 1.41383020643588
-1.22592592592593 1.41462940215909
-1.20555555555556 1.41383168728057
-1.18518518518519 1.41271454109196
-1.16481481481481 1.38477382439048
-1.14444444444444 1.32432897419239
-1.12407407407407 1.22957411650035
-1.1037037037037 1.10749102198361
-1.08333333333333 0.955051110935503
-1.06296296296296 0.783646451411365
-1.04259259259259 0.587324649020807
-1.02222222222222 0.385225927592285
-1.00185185185185 0.158561915586636
-0.981481481481481 0.00147101416311614
-0.961111111111111 0.00192439855493262
-0.940740740740741 0.00159794193542389
-0.92037037037037 0.00128971996760018
-0.9 0.0010725202505431

0.9 0.00107252025054299
0.92037037037037 0.00128971996760002
0.940740740740741 0.00159794193542389
0.961111111111111 0.00192439855493266
0.981481481481482 0.00147101416311618
1.00185185185185 0.158561915586636
1.02222222222222 0.385225927592285
1.04259259259259 0.587324649020806
1.06296296296296 0.783646451411365
1.08333333333333 0.955051110935503
1.1037037037037 1.10749102198361
1.12407407407407 1.22957411650035
1.14444444444444 1.32432897419239
1.16481481481481 1.38477382439048
1.18518518518519 1.41271454109196
1.20555555555556 1.41383168728057
1.22592592592593 1.41462940215909
1.2462962962963 1.41383020643588
1.26666666666667 1.41456546422187
1.28703703703704 1.41389446595201
1.30740740740741 1.41450828105798
1.32777777777778 1.4139444581446
1.34814814814815 1.41446449835949
1.36851851851852 1.41398304489678
1.38888888888889 1.41443024795934
1.40925925925926 1.41401365661939
1.42962962962963 1.4144027128747
1.45 1.41403856965431
1.47037037037037 1.41438005132597
1.49074074074074 1.41405928448054
1.51111111111111 1.41436103033632
1.53148148148148 1.41407682326368
1.55185185185185 1.41434479523666
1.57222222222222 1.41409190639879
1.59259259259259 1.41433073423123
1.61296296296296 1.41410505710159
1.63333333333333 1.41431839693025
1.6537037037037 1.41411666544639
1.67407407407407 1.41430744355347
1.69444444444444 1.41412702901333
1.71481481481481 1.41429761213257
1.73518518518519 1.41413637956116
1.75555555555556 1.41428869665777
1.77592592592593 1.41414490105823
1.7962962962963 1.41428053210117
1.81666666666667 1.4141527422013
1.83703703703704 1.41427298388854
1.85740740740741 1.41416002532225
1.87777777777778 1.41426594032077
1.89814814814815 1.41416685287318
1.91851851851852 1.41425930699273
1.93888888888889 1.41417331225755
1.95925925925926 1.41425300258655
1.97962962962963 1.41417947951585
2 1.41424695562114

==> Figures/Data/rrc_1.1.txt <==
-2 1.41415026872943
-1.97962962962963 1.41428260586313
-1.95925925925926 1.41414326741805
-1.93888888888889 1.41428984551188
-1.91851851851852 1.41413576505439
-1.89814814814815 1.41429763708068
-1.87777777777778 1.41412765536978
-1.85740740740741 1.41430609656732
-1.83703703703704 1.41411881120729
-1.81666666666667 1.41431536394771
-1.7962962962963 1.41410907783513
-1.77592592592593 1.41432561098193
-1.75555555555556 1.41409826378427
-1.73518518518519 1.41433705202773
-1.71481481481481 1.41408612801474
-1.69444444444444 1.41434995935995
-1.67407407407407 1.41407236151926
-1.6537037037037 1.41436468540011
-1.63333333333333 1.41405656028579
-1.61296296296296 1.41438169582679
-1.59259259259259 1.41403818446029
-1.57222222222222 1.41440162031639
-1.55185185185185 1.41401649482398
-1.53148148148148 1.4144253326611
-1.51111111111111 1.41399045105132
-1.49074074074074 1.41445408064612
-1.47037037037037 1.41395854568975
-1.45 1.41448969668117
-1.42962962962963 1.4139185446998
-1.40925925925926 1.41453488873756
-1.38888888888889 1.41386726664397
-1.36851851851852 1.41459296219771
-1.34814814814815 1.41380319674218
-1.32777777777778 1.41465358056064
-1.30740740740741 1.41381968163395
-1.28703703703704 1.41249588838385
-1.26666666666667 1.38358894958302
-1.2462962962963 1.32243648188755
-1.22592592592593 1.22677283809755
-1.20555555555556 1.10411590233251
-1.18518518518519 0.950887049335528
-1.16481481481481 0.779138772668211
-1.14444444444444 0.582167379165545
-1.12407407407407 0.38008228745946
-1.1037037037037 0.152787476804282
-1.08333333333333 0.000112362909963101
-1.06296296296296 0.00225684350421264
-1.04259259259259 0.00177513293137173
-1.02222222222222 0.00140739422689982
-1.00185185185185 0.00115925747014617
-0.981481481481481 0.000985567228290553
-0.961111111111111 0.000858494235129814
-0.940740740740741 0.000761960946839748
-0.92037037037037 0.000686349846593476
-0.9 0.000625637300794803

0.9 0.000625637300794682
0.92037037037037 0.000686349846593604
0.940740740740741 0.000761960946839748
0.961111111111111 0.000858494235129928
0.981481481481482 0.000985567228290592
1.00185185185185 0.00115925747014617
1.02222222222222 0.0014073942268999
1.04259259259259 0.00177513293137168
1.06296296296296 0.00225684350421264
1.08333333333333 0.000112362909963185
1.1037037037037 0.152787476804282
1.12407407407407 0.38008228745946
1.14444444444444 0.582167379165545
1.16481481481481 0.779138772668211
1.18518518518519 0.950887049335528
1.20555555555556 1.10411590233251
1.22592592592593 1.22677283809755
1.2462962962963 1.32243648188755
1.26666666666667 1.38358894958302
1.28703703703704 1.41249588838385
1.30740740740741 1.41381968163395
1.32777777777778 1.41465358056064
1.34814814814815 1.41380319674218
1.36851851851852 1.41459296219771
1.38888888888889 1.41386726664397
1.40925925925926 1.41453488873756
1.42962962962963 1.4139185446998
1.45 1.41448969668117
1.47037037037037 1.41395854568975
1.49074074074074 1.41445408064612
1.51111111111111 1.41399045105132
1.53148148148148 1.4144253326611
1.55185185185185 1.41401649482398
1.57222222222222 1.41440162031639
1.59259259259259 1.41403818446029
1.61296296296296 1.41438169582679
1.63333333333333 1.41405656028579
1.6537037037037 1.41436468540011
1.67407407407407 1.41407236151926
1.69444444444444 1.41434995935995
1.71481481481481 1.41408612801474
1.73518518518519 1.41433705202773
1.75555555555556 1.41409826378427
1.77592592592593 1.41432561098193
1.7962962962963 1.41410907783513
1.81666666666667 1.41431536394771
1.83703703703704 1.41411881120729
1.85740740740741 1.41430609656732
1.87777777777778 1.41412765536978
1.89814814814815 1.41429763708068
1.91851851851852 1.41413576505439
1.93888888888889 1.41428984551188
1.95925925925926 1.41414326741805
1.97962962962963 1.41428260586313
2 1.41415026872943

==> Figures/Data/rrc_middle.txt <==
-2 2.38504584336342e-06
-1.98 7.16307325966351e-06
-1.96 1.19649883752753e-05
-1.94 1.68069863637233e-05
-1.92 2.17056734916654e-05
-1.9 2.66782438053462e-05
-1.88 3.17426686413345e-05
-1.86 3.69179033848621e-05
-1.84 4.2224116634312e-05
-1.82 4.76829477655893e-05
-1.8 5.33178000994501e-05
-1.78 5.91541783631845e-05
-1.76 6.52200811487657e-05
-1.74 7.15464616011015e-05
-1.72 7.81677729857825e-05
-1.7 8.51226201244086e-05
-1.68 9.24545435854839e-05
-1.66 0.000100212971199042
-1.64 0.000108454381929943
-1.62 0.00011724374120289
-1.6 0.00012665628609518
-1.58 0.000136779765547712
-1.56 0.000147717278138503
-1.54 0.000159590903165093
-1.52 0.000172546397181845
-1.5 0.000186759340013537
-1.48 0.000202443280306138
-1.46 0.000219860682192441
-1.44 0.000239337862750683
-1.42 0.000261285722709103
-1.4 0.000286229063590031
-1.38 0.000314848931018691
-1.36 0.000348045244113614
-1.34 0.000387031970355986
-1.32 0.00043348632001128
-1.3 0.000489791195554352
-1.28 0.000559446190299286
-1.26 0.000647800238581415
-1.24 0.000763439578676214
-1.22 0.000921022393835093
-1.2 0.00114764657706896
-1.18 0.0014990570832449
-1.16 0.0021086183601746
-1.14 0.00337788118504513
-1.12 0.00710405427640681
-1.1 0.0608561464182435
-1.08 0.282247474180858
-1.06 0.490527341565063
-1.04 0.694145987065984
-1.02 0.87498141452166
-1 1.0393362394308
-0.98 1.17419317681502
-0.96 1.28409518397952
-0.94 1.35937733812246
-0.92 1.40452100960022
-0.9 1.41404945683147
-0.88 1.41453271419627
-0.86 1.4138447650758
-0.84 1.41459557134183
-0.82 1.41383703736493
-0.8 1.41458398260501
-0.78 1.41385572125722
-0.76 1.41456299471605
-0.74 1.4138769600367
-0.72 1.41454241780255
-0.7 1.41389647919185
-0.68 1.41452410494057
-0.66 1.41391355893193
-0.64 1.4145082253481
-0.62 1.41392829946455
-0.6 1.41449455127664
-0.58 1.41394098242337
-0.56 1.41448278589493
-0.54 1.41395189968098
-0.52 1.41447265239513
-0.5 1.41396130839555
-0.48 1.41446391481664
-0.46 1.41396942342935
-0.44 1.41445637843687
-0.42 1.41397642073422
-0.4 1.41444988455067
-0.38 1.41398244330529
-0.36 1.41444430440078
-0.34 1.41398760703094
-0.32 1.41443953371798
-0.3 1.41399200568825
-0.28 1.41443548820939
-0.26 1.41399571498204
-0.24 1.41443209996492
-0.22 1.41399879572752
-0.2 1.41442931464874
-0.18 1.41400129632101
-0.16 1.41442708933208
-0.14 1.41400325463472
-0.12 1.41442539084298
-0.0999999999999999 1.4140046994473
-0.0800000000000001 1.41442419453387
-0.0600000000000001 1.41400565149676
-0.04 1.41442348339227
-0.02 1.41400612421941
0 1.41442324744107
0.02 1.41400612421941
0.04 1.41442348339227
0.0600000000000001 1.41400565149676
0.0800000000000001 1.41442419453387
0.1 1.4140046994473
0.12 1.41442539084298
0.14 1.41400325463472
0.16 1.41442708933208
0.18 1.41400129632101
0.2 1.41442931464874
0.22 1.41399879572752
0.24 1.41443209996492
0.26 1.41399571498204
0.28 1.41443548820939
0.3 1.41399200568825
0.32 1.41443953371798
0.34 1.41398760703094
0.36 1.41444430440078
0.38 1.41398244330529
0.4 1.41444988455067
0.42 1.41397642073422
0.44 1.41445637843687
0.46 1.41396942342935
0.48 1.41446391481664
0.5 1.41396130839555
0.52 1.41447265239513
0.54 1.41395189968098
0.56 1.41448278589493
0.58 1.41394098242337
0.6 1.41449455127664
0.62 1.41392829946455
0.64 1.41450822534811
0.66 1.41391355893193
0.68 1.41452410494057
0.7 1.41389647919185
0.72 1.41454241780255
0.74 1.4138769600367
0.76 1.41456299471605
0.78 1.41385572125722
0.8 1.41458398260501
0.82 1.41383703736493
0.84 1.41459557134183
0.86 1.4138447650758
0.88 1.41453271419627
0.9 1.41404945683147
0.92 1.40452100960022
0.94 1.35937733812246
0.96 1.28409518397952
0.98 1.17419317681502
1 1.0393362394308
1.02 0.87498141452166
1.04 0.694145987065984
1.06 0.490527341565063
1.08 0.282247474180858
1.1 0.0608561464182434
1.12 0.00710405427640678
1.14 0.00337788118504513
1.16 0.0021086183601747
1.18 0.00149905708324471
1.2 0.00114764657706896
1.22 0.000921022393834969
1.24 0.00076343957867647
1.26 0.000647800238581415
1.28 0.000559446190299059
1.3 0.000489791195554404
1.32 0.00043348632001128
1.34 0.000387031970355964
1.36 0.000348045244113716
1.38 0.000314848931018691
1.4 0.000286229063590095
1.42 0.000261285722709135
1.44 0.000239337862750683
1.46 0.000219860682192342
1.48 0.000202443280306164
1.5 0.000186759340013537
1.52 0.000172546397181893
1.54 0.000159590903165043
1.56 0.000147717278138503
1.58 0.00013677976554785
1.6 0.000126656286095129
1.62 0.00011724374120289
1.64 0.000108454381930061
1.66 0.000100212971198881
1.68 9.24545435854839e-05
1.7 8.51226201244563e-05
1.72 7.81677729857284e-05
1.74 7.15464616011015e-05
1.76 6.52200811488316e-05
1.78 5.91541783631929e-05
1.8 5.33178000994501e-05
1.82 4.7682947765526e-05
1.84 4.22241166343806e-05
1.86 3.69179033848621e-05
1.88 3.17426686413011e-05
1.9 2.66782438053342e-05
1.92 2.17056734916654e-05
1.94 1.68069863637159e-05
1.96 1.1964988375291e-05
1.98 7.16307325966351e-06
2 2.38504584335522e-06

